X-ray Plateaus in Gamma Ray Bursts' light-curves from jets viewed slightly off-axis

Using multiple observational arguments, recent work has shown that cosmological GRBs are typically viewed at angles within, or close to the cores of their relativistic jets. One of those arguments relied on the lack of tens-of-days-long periods of very shallow evolution that would be seen in the afterglow light-curves of GRBs viewed at large angles. Motivated by these results, we consider that GRBs efficiently produce $\gamma$-rays only within a narrow region around the core. We show that, on these near-core lines-of-sight, structured jets naturally produce shallow phases in the X-ray afterglow of GRBs. These plateaus would be seen by a large fraction of observers and would last between $10^2-10^5$ s. They naturally reproduce the observed distributions of time-scales and luminosities as well as the inter-correlations between plateau duration, plateau luminosity and prompt $\gamma$-ray energy. An advantage of this interpretation is that it involves no late time energy injection which would be both challenging from the point of view of the central engine and, as we show here, less natural given the observed correlations between plateau and prompt properties.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
